Congestion and Scalability in Robot Swarms: a Study on Collective Decision Making

One of the most important promises of decentralized systems is scalability, which is often assumed to be present in robot swarm systems without being contested. Simple limitations, such as movement congestion and communication conflicts, can drastically affect scalability. In this work, we study the effects of congestion in a binary collective decision-making task. We evaluate the impact of two types of congestion (communication and movement) when using three different techniques for the task: Honey Bee inspired, Stigmergy based, and Division of Labor. We deploy up to 150 robots in a physics-based simulator performing a sampling mission in an arena with variable levels of robot density, applying the three techniques. Our results suggest that applying Division of Labor coupled with versioned local communication helps to scale the system by minimizing congestion.

==> drawing_div_labour.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202305151914+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing_div_labour.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{230.59548506bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78777885)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drawing_div_labour.pdf}}%
    \put(0.05478973,0.46748896){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Init\end{tabular}}}}%
    \put(0.15449791,0.66918563){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$Id\%3 == 0$\end{tabular}}}}%
    \put(0.18457291,0.48302194){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$Id\%3 == 1$\end{tabular}}}}%
    \put(0.19776812,0.25161957){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$Id\%3 == 2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{drawing_div_labour.pdf}}%
    \put(0.34403912,0.63162022){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$PT+CA$\end{tabular}}}}%
    \put(0.36364881,0.57032428){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$PT+CA$\end{tabular}}}}%
    \put(0.71374491,0.64080774){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$DF+CA$\end{tabular}}}}%
    \put(0.34196064,0.75492014){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}No zone A beacon\end{tabular}}}}%
    \put(0.54442714,0.58362339){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}No zone A beacon\end{tabular}}}}%
    \put(0.28976666,0.51371804){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}No zone A $\&$ B beacon\end{tabular}}}}%
    \put(0.30453429,0.42412143){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}No zone A $\&$ B beacon\end{tabular}}}}%
    \put(0.81267008,0.58584154){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$Samples > S_T$\end{tabular}}}}%
    \put(0.81612161,0.30998897){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$Samples > S_T$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{drawing_div_labour.pdf}}%
    \put(0.53207592,0.7354045){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Zone A beacon\end{tabular}}}}%
    \put(0.59070267,0.40705326){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Zone A beacon\end{tabular}}}}%
    \put(0.70753773,0.76812364){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Zone A beacon\end{tabular}}}}%
    \put(0.34939834,0.65778966){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Zone A followers\end{tabular}}}}%
    \put(0.71614832,0.66866714){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Zone A explorers\end{tabular}}}}%
    \put(0.59763262,0.46507379){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Nest zone explorers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{drawing_div_labour.pdf}}%
    \put(0.34957142,0.25929082){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$!PT+CA$\end{tabular}}}}%
    \put(0.370291,0.34948425){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$!PT+CA$\end{tabular}}}}%
    \put(0.71331196,0.23464443){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$DF+CA$\end{tabular}}}}%
    \put(0.34538174,0.17817413){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}No zone B beacon\end{tabular}}}}%
    \put(0.53836107,0.18935003){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}No zone B beacon\end{tabular}}}}%
    \put(0.53998167,0.34570225){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Zone B beacon\end{tabular}}}}%
    \put(0.5817067,0.52666257){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Zone B beacon\end{tabular}}}}%
    \put(0.71957501,0.15581231){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Zone A beacon\end{tabular}}}}%
    \put(0.35493075,0.28546003){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Zone B followers\end{tabular}}}}%
    \put(0.7092105,0.26250427){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Zone B explorers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{drawing_div_labour.pdf}}%
    \put(0.31734304,0.78543294){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}.\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{drawing_div_labour.pdf}}%
    \put(0.80604498,0.55136557){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Update stig.\end{tabular}}}}%
    \put(0.80869338,0.33996888){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Update stig.\end{tabular}}}}%
    \put(0.91334263,0.47057627){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Virtual\\stigmergy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{drawing_div_labour.pdf}}%
    \put(0.76901217,0.44622785){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Update\\best zone Bel.\end{tabular}}}}%
    \put(0.88842543,0.66460547){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Update\\best zone Bel.\end{tabular}}}}%
    \put(0.89510181,0.25160629){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Update\\best zone Bel.\end{tabular}}}}%
    \put(0.77179213,0.48176777){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Read stig.\end{tabular}}}}%
    \put(0.9579332,0.55071414){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Read stig.\end{tabular}}}}%
    \put(0.96167553,0.3495266){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Read stig.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{drawing_div_labour.pdf}}%
    \put(0.54691489,0.00491708){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small $SM3:$ Divsion of labour based decision making\\\end{tabular}}}}%
  \end{picture}%
\endgroup%

